Learning Person-specific Network Representation for Apparent Personality Traits Recognition

Recent studies show that apparent personality traits can be reflected from human facial behavior dynamics. However, most existing methods can only encode single-scale short-term facial behaviors in the latent features for personality recognition. In this paper, we propose to recognize apparent personality recognition approach which first trains a person-specific network for each subject, modelling multi-scale long-term person-specific behavior evolution of the subject. Consequently, we hypothesize that the weights of the network contain the person-specific facial behavior-related cues of the subject. Then, we propose to encode the weights of the person-specific network to a graph representation, as the personality representation for the subject, allowing them to be processed by standard Graph Neural Networks (GNNs) for personality traits recognition. The experimental results show that our novel network weights-based approach achieved superior performance than most traditional latent feature-based approaches, and has comparable performance to the state-of-the-art method. Importantly, the produced graph representations produce robust results when using different GNNs. This paper further validated that person-specific network's weights are correlated to the subject's personality.

==> README.txt <==
% README.TXT for iet-ell.cls
% Version 1.0 released 10 March 2021
%
% This software may only be used to prepare an article for publication of the
% Electronics Letters (ELL) journal to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   iet-ell.cls  the LaTeX2e class file
%   IET-ELL-sample.tex --> ELL sample tex source.
%   IET-ELL-sample.pdf --> ELL sample PDF.
%   IET-ELL-Guide.pdf --> A guide that explains the use of the class file for writing the manuscript.
%   ELL-AuthorTex.tex --> A ready to go file for writing.
%   iet.bst --> Bibliography style file
%   iet-ell.bib --> A sample bibliography file

%   MiKTeX 2.9, Texlive2015, or MacTeX 2015 (or higher version of Freeware software) is required.

%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Download Texlive version from: https://www.ctan.org/pgk/texlive	  	

%   This package uses only free TeX packages and fonts included in Texlive, MikTeX and other popular
%   TeX distributions. It is intended to be published in these distributions itself, which minimized the user's
%   efforts in the installtion and support of this package.	


